Communication-Efficient Decentralized Online Continuous DR-Submodular Maximization

Maximizing a monotone submodular function is a fundamental task in machine learning, economics, and statistics. In this paper, we present two communication-efficient decentralized online algorithms for the monotone continuous DR-submodular maximization problem, both of which reduce the number of per-function gradient evaluations and per-round communication complexity from $T^{3/2}$ to $1$. The first one, One-shot Decentralized Meta-Frank-Wolfe (Mono-DMFW), achieves a $(1-1/e)$-regret bound of $O(T^{4/5})$. As far as we know, this is the first one-shot and projection-free decentralized online algorithm for monotone continuous DR-submodular maximization. Next, inspired by the non-oblivious boosting function \citep{zhang2022boosting}, we propose the Decentralized Online Boosting Gradient Ascent (DOBGA) algorithm, which attains a $(1-1/e)$-regret of $O(\sqrt{T})$. To the best of our knowledge, this is the first result to obtain the optimal $O(\sqrt{T})$ against a $(1-1/e)$-approximation with only one gradient inquiry for each local objective function per step. Finally, various experimental results confirm the effectiveness of the proposed methods.

==> Data_/baseline_qixin000.txt <==
optimal[array([258.5]), array([505.]), array([747.5]), array([976.]), array([1199.]), array([1421.]), array([1648.5]), array([1887.5]), array([2137.]), array([2388.5]), array([2638.5]), array([2869.5]), array([3091.5]), array([3347.5]), array([3597.5]), array([3850.]), array([4102.]), array([4364.5]), array([4591.]), array([4818.5]), array([5068.]), array([5321.]), array([5558.]), array([5799.]), array([6050.5]), array([6280.]), array([6532.]), array([6790.5]), array([7019.]), array([7262.5]), array([7498.5]), array([7733.]), array([8001.5]), array([8234.]), array([8477.5]), array([8735.]), array([8968.]), array([9215.5]), array([9453.]), array([9686.5]), array([9932.5]), array([10168.]), array([10412.5]), array([10652.]), array([10865.5]), array([11091.5]), array([11334.5]), array([11556.5]), array([11796.]), array([12025.5]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> Data_/baseline_qixin111.txt <==
optimal[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, array([12258.5]), 0, 0, 0, 0, array([13513.5]), 0, 0, 0, 0, array([14725.5]), 0, 0, 0, 0, array([15877.5]), 0, 0, 0, 0, array([17053.]), 0, 0, 0, 0, array([18247.5]), 0, 0, 0, 0, array([19471.5]), 0, 0, 0, 0, array([20665.5]), 0, 0, 0, 0, array([21866.]), 0, 0, 0, 0, array([23056.]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> Data_/baseline_qixin222.txt <==
optimal[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, array([24282.]), 0, 0, 0, 0, array([25490.]), 0, 0, 0, 0, array([26674.]), 0, 0, 0, 0, array([27917.]), 0, 0, 0, 0, array([29125.]), 0, 0, 0, 0, array([30379.5]), 0, 0, 0, 0, array([31559.]), 0, 0, 0, 0, array([32813.]), 0, 0, 0, 0, array([34030.5]), 0, 0, 0, 0, array([35267.5]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> Data_/baseline_qixin333.txt <==
optimal[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, array([36490.5]), 0, 0, 0, 0, array([37698.5]), 0, 0, 0, 0, array([38975.]), 0, 0, 0, 0, array([40166.5]), 0, 0, 0, 0, array([41353.5]), 0, 0, 0, 0, array([42536.5]), 0, 0, 0, 0, array([43734.]), 0, 0, 0, 0, array([44904.]), 0, 0, 0, 0, array([46090.5]), 0, 0, 0, 0, array([47338.5]), 0, 0, 0, 0]


==> Data_/graphdata_qixin_new0.txt <==
n=200	
1.5-meta[array([0.]), array([144.45044173]), array([169.71914604]), array([178.23512857]), array([189.91617836]), array([190.40709285]), array([200.67626512]), array([220.6005915]), array([222.64310937]), array([230.10958073]), array([243.88010692]), array([220.06422395]), array([207.79894545]), array([237.19134347]), array([226.22807768]), array([239.95867551]), array([241.15048262]), array([248.86854693]), array([219.82657974]), array([213.54680955]), array([239.43759956]), array([238.73627324]), array([226.81450977]), array([233.03752349]), array([251.04459998]), array([232.56922329]), array([245.79848825]), array([243.97362609]), array([233.22547926]), array([239.84347715]), array([223.05826995]), array([241.14296507]), array([254.06311721]), array([233.77875873]), array([240.63149848]), array([247.22781577]), array([228.68726648]), array([249.05542284]), array([235.76695296]), array([227.93109762]), array([241.1453624]), array([224.04992915]), array([243.11186383]), array([243.60494405]), array([218.07699541]), array([218.95452013]), array([243.52196087]), array([230.65377173]), array([223.20162958]), array([241.01938035]), array([229.24479216]), array([244.4871647]), array([242.2644091]), array([255.63606666]), array([239.62879918]), array([237.79572628]), array([213.92026863]), array([225.82274835]), array([260.4961049]), array([242.28756887]), array([242.04901442]), array([220.79646557]), array([233.22533943]), array([248.71506783]), array([200.2624994]), array([238.46486436]), array([241.92058705]), array([227.24272486]), array([241.41294248]), array([231.22831144]), array([223.715326]), array([220.14412496]), array([238.06059173]), array([233.5995916]), array([233.16847556]), array([256.25324066]), array([240.09612874]), array([238.53498557]), array([226.68032137]), array([246.75603452]), array([228.68113594]), array([227.83880952]), array([240.45725219]), array([245.78944913]), array([236.15732358]), array([215.67326313]), array([227.48473476]), array([229.04710117]), array([244.19376668]), array([232.57571817]), array([232.58982045]), array([238.31476288]), array([221.18853189]), array([242.32477817]), array([232.64062809]), array([248.60771806]), array([249.30353519]), array([239.93498389]), array([235.02498465]), array([249.94187604]), array([244.09142891]), array([229.28743451]), array([247.45529758]), array([237.04847298]), array([234.82621403]), array([247.10391868]), array([238.71809007]), array([243.76604168]), array([243.15930665]), array([201.40505745]), array([233.26966676]), array([262.48646252]), array([251.97167108]), array([250.18243007]), array([245.14910439]), array([224.35176935]), array([222.76255734]), array([245.49095344]), array([238.60296419]), array([233.63614982]), array([255.55626893]), array([238.68222929]), array([242.09901291]), array([247.78419019]), array([252.24348003]), array([248.66930722]), array([241.91371726]), array([212.59317819]), array([235.49260567]), array([243.16376266]), array([227.5424602]), array([247.74898347]), array([221.39660156]), array([267.28168147]), array([242.86237902]), array([253.20456726]), array([244.31921663]), array([224.55037383]), array([253.65525021]), array([229.59456581]), array([244.25584269]), array([248.02875939]), array([241.16174437]), array([237.03487214]), array([247.09584023]), array([247.97539497]), array([236.44113276]), array([248.55465496]), array([231.59423175]), array([237.23303994]), array([240.42162485]), array([246.71036252]), array([217.22791256]), array([231.52472531]), array([250.97134944]), array([243.75463833]), array([255.60682283]), array([257.03398782]), array([244.63283331]), array([256.34419272]), array([246.27535858]), array([226.51563147]), array([224.22396196]), array([247.70715396]), array([246.48977884]), array([218.37087128]), array([233.54358152]), array([240.25901483]), array([235.47993361]), array([229.18812914]), array([235.49609534]), array([245.73047239]), array([209.47969678]), array([249.1324437]), array([229.16552881]), array([247.21932097]), array([226.76489288]), array([250.18456097]), array([235.25325873]), array([234.31330977]), array([232.65922794]), array([225.8954432]), array([231.33564242]), array([222.37532155]), array([241.92746739]), array([230.97819298]), array([242.61921203]), array([194.36569147]), array([255.7039939]), array([245.82418108]), array([237.90648139]), array([250.73399218]), array([256.94968997]), array([250.74984125]), array([242.02229399]), array([236.68292982]), array([230.42338772]), array([255.17658958]), array([245.67693739]), array([241.83026861])]
mono[array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([235.86849875]), array([216.82408186]), array([226.65265804]), array([229.31970755]), array([217.61567531]), array([223.39821617]), array([208.27910643]), array([228.52892841]), array([242.84538978]), array([217.44981188]), array([222.18501902]), array([230.17267521]), array([215.86322578]), array([237.45917174]), array([220.24016008]), array([216.7883247]), array([227.17338701]), array([209.62316055]), array([224.27088893]), array([228.53481522]), array([206.07465267]), array([204.83644896]), array([229.07495712]), array([215.55142453]), array([218.1811062]), array([234.512109]), array([224.55986054]), array([237.69970179]), array([238.42474612]), array([248.7377206]), array([234.06708397]), array([229.87861051]), array([208.71545039]), array([218.53908165]), array([252.83691964]), array([236.7209591]), array([234.26997601]), array([214.97548544]), array([225.87342396]), array([239.5450139]), array([195.48503394]), array([234.6345639]), array([234.85975916]), array([220.91715378]), array([227.08343779]), array([224.146925]), array([216.78831517]), array([212.10348699]), array([230.38171492]), array([227.6051985]), array([229.5626966]), array([252.00267537]), array([234.03682281]), array([234.58996867]), array([221.73319671]), array([242.53869104]), array([225.77142741]), array([216.46208976]), array([239.14839261]), array([242.87311304]), array([230.96176099]), array([210.85878868]), array([221.16965666]), array([223.45527158]), array([240.40282022]), array([226.85602173]), array([229.73126126]), array([231.00765638]), array([214.0322182]), array([240.48156039]), array([229.330813]), array([241.19148472]), array([244.84168658]), array([237.09304755]), array([233.75658824]), array([246.47155805]), array([240.45988949]), array([227.97600364]), array([242.94918424]), array([232.02956091]), array([229.71959691]), array([244.29639588]), array([232.51608966]), array([234.03575278]), array([240.72876912]), array([192.94443036]), array([228.52576207]), array([258.78736029]), array([247.97443759]), array([248.59459576]), array([241.71874265]), array([222.2433986]), array([220.80585723]), array([240.07028529]), array([233.63326231]), array([227.51337719]), array([250.54456743]), array([235.45401154]), array([238.11149738]), array([242.22619665]), array([249.17749791]), array([246.12367501]), array([237.20266118]), array([209.80801837]), array([232.64049969]), array([244.17538329]), array([226.63699123]), array([243.64917661]), array([218.8384146]), array([263.23479148]), array([237.91198248]), array([251.90202509]), array([240.00329351]), array([221.834114]), array([250.16994724]), array([222.51057056]), array([239.06334215]), array([245.77930016]), array([235.775597]), array([235.61547416]), array([243.21399984]), array([245.45271047]), array([231.49762205]), array([246.11160306]), array([229.15190463]), array([228.83615088]), array([237.07011091]), array([239.98390211]), array([216.07360786]), array([228.2452311]), array([243.28533437]), array([242.27714357]), array([250.54728396]), array([252.59294068]), array([238.89827275]), array([253.65131605]), array([241.2024763]), array([222.23093088]), array([220.16220884]), array([239.1808562]), array([242.17889353]), array([215.52617352]), array([230.58666708]), array([237.23383279]), array([233.37848611]), array([224.13303367]), array([228.82372218]), array([242.07575061]), array([209.37912055]), array([244.3847695]), array([229.24765886]), array([246.4341388]), array([224.13665293]), array([248.59117705]), array([233.01595376]), array([230.53215377]), array([232.17162647]), array([224.53707547]), array([225.71245865]), array([222.49703779]), array([237.17560903]), array([228.06105773]), array([236.13300995]), array([190.51764777]), array([253.2834779]), array([242.78790759]), array([237.31501523]), array([243.28001295]), array([256.21275553]), array([249.92979338]), array([239.98726981]), array([234.82460435]), array([230.44877168]), array([252.55655089]), array([244.8493607]), array([240.64383044])]
Boosting_GA[array([0.]), array([114.42364871]), array([147.91235981]), array([164.63902995]), array([176.04419483]), array([179.65891645]), array([186.55668386]), array([206.90182815]), array([208.70214628]), array([215.55023376]), array([232.38631311]), array([206.60714616]), array([196.69550871]), array([229.70594272]), array([219.17747082]), array([230.49382729]), array([235.90755916]), array([241.64358235]), array([215.29072661]), array([210.04874164]), array([236.76658674]), array([234.49898954]), array([225.13323806]), array([230.67025101]), array([248.69861792]), array([227.70464909]), array([244.25416917]), array([241.98171512]), array([232.22001848]), array([238.87178511]), array([220.20533673]), array([240.52905978]), array([254.96747546]), array([233.05523773]), array([239.41298556]), array([246.62612646]), array([227.84469863]), array([247.89788246]), array([235.36594401]), array([227.96899555]), array([240.01369429]), array([222.68024747]), array([241.40023281]), array([242.00873094]), array([217.27809159]), array([217.86247096]), array([242.99961711]), array([228.53419522]), array([222.53285278]), array([240.71539927]), array([229.37206094]), array([243.81050495]), array([243.06030064]), array([253.86801257]), array([238.77446646]), array([235.69349874]), array([214.78339468]), array([225.0070526]), array([259.32701921]), array([242.84109773]), array([242.61951718]), array([220.30644867]), array([233.57830022]), array([248.00569325]), array([199.39540668]), array([237.95914952]), array([242.20061235]), array([226.36883731]), array([238.68982443]), array([230.71800906]), array([223.44901568]), array([220.09550252]), array([236.20310671]), array([233.48465411]), array([231.51260956]), array([256.37068951]), array([239.62979432]), array([238.43729912]), array([228.28242647]), array([246.89434137]), array([230.83453589]), array([226.14534883]), array([240.33015125]), array([246.38722285]), array([234.52262349]), array([215.80850392]), array([225.14222186]), array([229.94685589]), array([243.05953047]), array([234.05835957]), array([234.00555915]), array([238.20229725]), array([219.95551408]), array([241.32441095]), array([232.06024788]), array([246.42685713]), array([248.09967227]), array([239.31457515]), array([234.99948486]), array([248.23496666]), array([243.12265302]), array([228.80627989]), array([245.72589699]), array([237.36532118]), array([234.55080373]), array([247.0808815]), array([238.78568733]), array([240.31023316]), array([243.82404295]), array([199.85682106]), array([234.19331087]), array([262.24156987]), array([250.49969579]), array([249.59627326]), array([244.42085698]), array([222.33921123]), array([222.35255254]), array([244.5794433]), array([237.83145108]), array([232.23055237]), array([254.28518284]), array([237.94117146]), array([242.23754978]), array([246.94625431]), array([251.64935782]), array([247.63731906]), array([241.35176415]), array([213.3573021]), array([236.09980577]), array([243.22323366]), array([226.56781023]), array([247.69618751]), array([220.6680333]), array([266.1370985]), array([242.85115733]), array([252.87223907]), array([241.37245877]), array([225.46789727]), array([252.30548585]), array([230.74415268]), array([245.53998092]), array([246.35057352]), array([240.8160836]), array([238.5148022]), array([245.76957513]), array([246.46768857]), array([236.44059333]), array([248.87703]), array([231.348863]), array([236.19429265]), array([240.60353753]), array([247.24947438]), array([218.60781175]), array([230.20830713]), array([249.42113474]), array([242.15813203]), array([255.59000479]), array([257.02984577]), array([245.09358618]), array([255.85796504]), array([245.84127236]), array([229.44198527]), array([224.51201588]), array([246.6405494]), array([246.87290423]), array([218.35207833]), array([231.26282635]), array([238.3157911]), array([236.40233002]), array([227.29618083]), array([236.40705918]), array([244.68448939]), array([209.05700122]), array([247.82657503]), array([229.16440118]), array([246.22672476]), array([230.21284623]), array([249.85559182]), array([235.56654197]), array([234.68112542]), array([233.8703711]), array([228.10283364]), array([232.37936915]), array([223.62676171]), array([241.58263941]), array([231.93873483]), array([242.48346318]), array([194.46469421]), array([254.30834422]), array([244.47285859]), array([236.67750645]), array([254.02903074]), array([256.91430005]), array([248.8921531]), array([241.07762995]), array([237.66953155]), array([230.78042506]), array([254.68157269]), array([245.2393287]), array([243.23749015])]
GA[array([0.]), array([142.23957186]), array([162.1680012]), array([172.45504324]), array([180.53215955]), array([183.73636836]), array([189.12452725]), array([207.04962293]), array([208.88006866]), array([216.18300028]), array([231.93907758]), array([204.859227]), array([194.9045069]), array([228.0419741]), array([218.74943105]), array([227.28564738]), array([234.56142093]), array([239.84791329]), array([213.29001368]), array([208.61000633]), array([234.77669632]), array([230.35272724]), array([222.65091631]), array([227.41782409]), array([246.40483781]), array([224.58713343]), array([240.92397894]), array([240.53288505]), array([228.39154292]), array([236.09187539]), array([218.026787]), array([236.97493326]), array([255.77543637]), array([232.01517602]), array([237.2125512]), array([245.79648858]), array([226.14224436]), array([244.41323916]), array([232.23409011]), array([226.05385111]), array([237.14632151]), array([221.26336837]), array([239.23378872]), array([239.80799305]), array([215.0500306]), array([217.18657942]), array([241.74588988]), array([225.89683043]), array([220.79364069]), array([239.64896585]), array([228.79382219]), array([242.67782738]), array([243.06438229]), array([252.0875861]), array([238.78947052]), array([234.55697246]), array([214.94601524]), array([223.49171108]), array([258.27382467]), array([243.52779845]), array([241.34242453]), array([222.11080333]), array([236.05364861]), array([245.80972214]), array([200.03665077]), array([237.52763148]), array([240.85538479]), array([225.18760433]), array([234.46362965]), array([227.89979924]), array([222.61781471]), array([217.69341248]), array([234.2259749]), array([234.33588542]), array([231.02692992]), array([255.26182256]), array([239.27366782]), array([240.12907233]), array([231.38477178]), array([246.50514127]), array([234.17351871]), array([223.1266315]), array([241.52984062]), array([248.17742819]), array([234.69889883]), array([215.66248434]), array([223.83098639]), array([230.90575843]), array([242.37543096]), array([233.9994298]), array([234.77494117]), array([240.36939036]), array([220.82815227]), array([239.78961815]), array([232.71602093]), array([244.27565831]), array([247.17010325]), array([239.97417902]), array([235.37250687]), array([247.78965602]), array([242.89068619]), array([229.37025383]), array([246.48685537]), array([239.94295179]), array([235.25732633]), array([248.12421483]), array([239.8818165]), array([236.48863453]), array([244.71559496]), array([197.62549928]), array([234.61591862]), array([263.14891033]), array([249.05345824]), array([247.63470867]), array([242.09982795]), array([220.13259735]), array([224.68812393]), array([244.09484345]), array([236.12141945]), array([230.92398906]), array([252.9110812]), array([239.78704588]), array([242.0081124]), array([245.78931656]), array([253.37597691]), array([247.16764071]), array([239.08881844]), array([217.25202923]), array([238.12627773]), array([242.97441098]), array([228.22558762]), array([245.93838298]), array([219.43086173]), array([266.0818734]), array([244.40752523]), array([254.24459328]), array([239.08736173]), array([225.58905403]), array([250.97835292]), array([234.91753529]), array([248.19776235]), array([246.20339183]), array([242.46442134]), array([242.16651358]), array([245.84930093]), array([244.89015599]), array([239.31997762]), array([249.3443694]), array([233.06551411]), array([238.24561426]), array([242.36386796]), array([248.5897801]), array([219.31011522]), array([229.81743689]), array([248.73953348]), array([242.55131229]), array([256.13413559]), array([256.59666902]), array([246.39275604]), array([255.76064162]), array([247.90807329]), array([232.60669673]), array([225.24406118]), array([245.87425366]), array([248.15163645]), array([218.06537945]), array([228.3689549]), array([236.11828984]), array([238.01838115]), array([225.72214733]), array([236.52953176]), array([244.54671492]), array([208.95966524]), array([245.25749596]), array([230.20661255]), array([244.64371615]), array([233.089838]), array([248.94146954]), array([235.42540099]), array([234.15934291]), array([235.28644797]), array([231.16004642]), array([230.44623035]), array([224.62255689]), array([243.48345089]), array([229.58035955]), array([241.12867155]), array([194.30383258]), array([253.69684]), array([242.62736719]), array([235.15629757]), array([253.36286146]), array([256.26313411]), array([249.55838996]), array([238.69511988]), array([237.70280804]), array([232.40003811]), array([253.22106792]), array([243.79333376]), array([244.28955838])]
optimal[]
time[15501.921716213226, 260.6669352054596, 1865.7144265174866, 1849.0921256542206]

==> Data_/graphdata_qixin_new1.txt <==
n=200	
1.5-meta[array([0.]), array([143.06102763]), array([168.85891175]), array([176.53542158]), array([189.53178906]), array([190.35229696]), array([200.00916206]), array([220.21994032]), array([221.51882249]), array([230.23913293]), array([243.2761548]), array([218.14187601]), array([207.02500299]), array([236.17783487]), array([224.98726372]), array([239.70829971]), array([240.88062163]), array([248.0720778]), array([220.05946171]), array([212.87958671]), array([238.35553249]), array([237.8898301]), array([226.03943021]), array([232.60848383]), array([250.10754353]), array([232.63153746]), array([245.2666668]), array([243.43095641]), array([232.96593616]), array([239.88240889]), array([222.59026379]), array([241.42295251]), array([253.99672755]), array([233.31605486]), array([240.61199837]), array([246.80299461]), array([228.62765124]), array([249.60288003]), array([235.32778222]), array([227.66705377]), array([240.65311173]), array([223.4180987]), array([241.7775773]), array([243.33057363]), array([216.51669432]), array([218.60077309]), array([242.82484454]), array([229.76959994]), array([222.99747368]), array([240.55626457]), array([228.89846032]), array([243.90830502]), array([242.15845883]), array([255.10842184]), array([239.59408631]), array([236.89271422]), array([214.14189473]), array([225.79856682]), array([260.17328125]), array([242.33954206]), array([241.5558862]), array([220.50292428]), array([232.64717456]), array([248.56965656]), array([199.72741379]), array([238.67174184]), array([241.58673714]), array([227.04779348]), array([240.77193642]), array([231.24887851]), array([223.6655461]), array([220.17136224]), array([236.74974266]), array([233.65275682]), array([233.13767364]), array([255.78620897]), array([239.62201326]), array([237.7202887]), array([227.04031468]), array([246.87912345]), array([227.80605003]), array([226.88703923]), array([241.79514015]), array([246.78869716]), array([236.10046071]), array([215.73199332]), array([227.38703617]), array([229.20692789]), array([244.07201121]), array([232.96774998]), array([232.67224971]), array([237.62906623]), array([220.99115889]), array([241.29040894]), array([232.15637177]), array([247.05487045]), array([249.44375628]), array([238.90220606]), array([234.71148301]), array([250.91641505]), array([243.95711311]), array([229.43438156]), array([246.48570829]), array([237.63454659]), array([233.62787805]), array([247.17398284]), array([238.84797543]), array([243.74191727]), array([242.97515411]), array([200.41336881]), array([232.35693827]), array([262.54291243]), array([251.75025964]), array([250.99160901]), array([244.36171538]), array([224.62827589]), array([223.26249008]), array([244.74595721]), array([238.05220023]), array([233.76200356]), array([255.01161222]), array([237.55712437]), array([241.55154236]), array([246.96618108]), array([252.40962796]), array([248.31883586]), array([242.1724081]), array([211.72571985]), array([236.25058255]), array([244.18125508]), array([227.96146025]), array([247.44231288]), array([220.94847188]), array([267.14913215]), array([242.33557349]), array([252.99567624]), array([240.38006028]), array([223.24773924]), array([253.26155923]), array([231.34059148]), array([243.49430848]), array([247.56411325]), array([242.11674321]), array([238.07760043]), array([247.21126828]), array([247.24545399]), array([232.56314616]), array([246.89947414]), array([231.48618803]), array([234.12016062]), array([240.79180036]), array([244.96335012]), array([217.85467134]), array([232.0577285]), array([250.64834963]), array([243.5876921]), array([253.90205282]), array([257.27083204]), array([243.96460264]), array([256.84148621]), array([246.25560991]), array([224.59707669]), array([222.78637636]), array([244.88733753]), array([244.56983757]), array([218.73353482]), array([233.19734771]), array([239.56996963]), array([234.56913173]), array([228.20801459]), array([234.5756033]), array([244.80965143]), array([209.28307801]), array([248.18381716]), array([230.47354945]), array([247.37484626]), array([226.87514125]), array([249.97480912]), array([234.89233359]), array([233.3988201]), array([232.4773289]), array([227.36824972]), array([229.90189782]), array([222.65438998]), array([241.0314645]), array([230.83816745]), array([241.50368567]), array([194.89520653]), array([255.4241156]), array([245.86634186]), array([238.19083705]), array([251.03894804]), array([256.8110555]), array([250.14558339]), array([241.42401247]), array([235.57608952]), array([232.12888827]), array([255.15030867]), array([245.23680696]), array([241.38664162])]
mono[array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([233.76361605]), array([215.10867634]), array([224.65618869]), array([228.01564341]), array([216.1261073]), array([222.05884821]), array([206.7215411]), array([226.87464584]), array([241.65168871]), array([216.73305033]), array([221.34829694]), array([229.77483872]), array([214.47385747]), array([237.24203906]), array([218.18929394]), array([216.31565966]), array([226.23933678]), array([208.08200281]), array([222.3153298]), array([228.65832277]), array([205.22585172]), array([203.47053407]), array([228.03845213]), array([214.26510567]), array([216.71268917]), array([233.9697802]), array([223.23380659]), array([236.87654804]), array([237.62247458]), array([247.08867945]), array([233.13356347]), array([228.55230963]), array([207.43026346]), array([217.86405323]), array([250.69986326]), array([235.66793522]), array([232.45655301]), array([213.37436357]), array([224.58664796]), array([237.21906975]), array([194.34205986]), array([234.1856557]), array([234.50920831]), array([220.48471046]), array([225.66220583]), array([222.91761005]), array([215.39238169]), array([210.67337315]), array([228.66999541]), array([227.5894854]), array([229.36832349]), array([251.79162866]), array([233.08982434]), array([233.33026004]), array([220.61879493]), array([241.51367048]), array([224.8232954]), array([215.7202827]), array([239.23434587]), array([243.38315817]), array([230.18033097]), array([209.3300237]), array([220.56838786]), array([222.46664308]), array([239.43090305]), array([226.92188709]), array([229.07701736]), array([229.07079704]), array([212.56507311]), array([239.94512252]), array([228.73151311]), array([239.11650909]), array([244.46198317]), array([236.89916197]), array([233.08335079]), array([246.02117425]), array([239.78744777]), array([227.40585834]), array([242.29692293]), array([231.60321526]), array([229.31709253]), array([243.91300354]), array([232.0053068]), array([234.36901528]), array([240.65446663]), array([191.59917394]), array([227.7463815]), array([258.61652317]), array([247.51673351]), array([247.8725633]), array([240.71238453]), array([222.42068855]), array([220.54526379]), array([239.45854655]), array([233.64901719]), array([227.59701244]), array([249.92764435]), array([235.02360414]), array([237.16179823]), array([241.50586212]), array([248.67860289]), array([245.63666658]), array([236.8297139]), array([209.15368524]), array([232.49401074]), array([244.30897454]), array([227.43324502]), array([242.55161266]), array([218.23956132]), array([263.3846375]), array([237.87472447]), array([251.98842148]), array([238.28349838]), array([221.16936307]), array([248.71810543]), array([221.60667369]), array([238.35122894]), array([244.8312249]), array([236.39142536]), array([235.32727535]), array([243.1369663]), array([245.16574983]), array([230.94688606]), array([245.38700434]), array([229.13661921]), array([227.03092576]), array([237.7290583]), array([239.31804586]), array([216.03620009]), array([228.03450976]), array([243.03955408]), array([242.73454192]), array([250.1490417]), array([252.74487064]), array([238.94155089]), array([253.83510599]), array([240.92718136]), array([220.51533275]), array([219.7859069]), array([238.23597885]), array([241.05534901]), array([215.68390051]), array([229.62471052]), array([236.7848207]), array([232.84190947]), array([223.39058845]), array([228.12436019]), array([241.45043449]), array([208.84181403]), array([243.80335723]), array([230.5395379]), array([246.64276475]), array([223.58006227]), array([248.27197874]), array([232.55330387]), array([229.83168476]), array([232.2203042]), array([225.07810242]), array([224.42756713]), array([222.89106572]), array([235.76764273]), array([227.7360481]), array([235.65050535]), array([190.26341968]), array([253.11761592]), array([242.75737087]), array([237.34069612]), array([242.78308444]), array([255.47098471]), array([250.39989038]), array([239.89787468]), array([233.49353726]), array([231.68981607]), array([251.64629667]), array([244.70984271]), array([240.23009523])]
Boosting_GA[array([0.]), array([114.3134591]), array([144.35767475]), array([162.22652497]), array([176.53685749]), array([179.5486238]), array([186.54306954]), array([205.39237168]), array([210.08044573]), array([216.34353355]), array([232.94897458]), array([203.25199282]), array([194.93212799]), array([230.01714214]), array([218.95362337]), array([229.88494766]), array([234.60664758]), array([242.7703626]), array([217.22968238]), array([209.03116573]), array([235.03497114]), array([232.23178419]), array([223.14806886]), array([229.14195135]), array([246.7400012]), array([228.13696781]), array([244.54349851]), array([241.66045474]), array([231.72337984]), array([238.11009918]), array([218.59565497]), array([240.84948951]), array([255.08585634]), array([232.29123151]), array([238.34085876]), array([246.72939849]), array([227.92379745]), array([247.97271093]), array([234.76559665]), array([227.63260177]), array([239.69251154]), array([221.2280433]), array([240.14878797]), array([241.96132274]), array([216.2273644]), array([218.39778959]), array([241.44885354]), array([227.85342454]), array([222.48843644]), array([240.24192977]), array([228.72948925]), array([243.31477541]), array([242.78352347]), array([253.60138219]), array([238.99465873]), array([234.86752956]), array([214.67628992]), array([224.45229805]), array([259.07444703]), array([242.31492755]), array([241.77569607]), array([220.44887094]), array([232.88666838]), array([248.13699991]), array([199.42713522]), array([237.83355161]), array([241.54610873]), array([226.07001769]), array([237.94297571]), array([230.65351791]), array([222.96469767]), array([219.35277808]), array([235.20213437]), array([233.26984969]), array([231.38734399]), array([255.7625435]), array([238.60726487]), array([237.67805498]), array([227.1689184]), array([246.5788548]), array([229.88836097]), array([225.45653716]), array([240.5832167]), array([247.00567579]), array([234.30067124]), array([215.6808836]), array([225.05776167]), array([229.85119619]), array([243.20073131]), array([233.24742985]), array([233.51046771]), array([236.99162931]), array([220.00817116]), array([240.47275631]), array([232.18927334]), array([245.81610361]), array([248.52055529]), array([239.03146891]), array([234.94749152]), array([249.35458359]), array([242.32324885]), array([229.03127033]), array([245.81212929]), array([237.18751832]), array([233.52042223]), array([247.41565619]), array([238.56436203]), array([240.69257679]), array([243.77155756]), array([199.87399674]), array([234.20434146]), array([262.13452714]), array([249.9750502]), array([249.74794692]), array([244.42921173]), array([223.17741407]), array([223.06477836]), array([244.17057428]), array([237.71149268]), array([232.51590264]), array([253.77700605]), array([237.44998139]), array([241.46192707]), array([246.83999078]), array([251.18238297]), array([247.26229744]), array([241.71104495]), array([212.25233657]), array([236.87618237]), array([243.61420377]), array([226.84058815]), array([247.41092302]), array([219.50774295]), array([267.09601911]), array([241.98099668]), array([252.13520743]), array([240.42295491]), array([224.18458861]), array([252.61650017]), array([231.27054273]), array([245.17703627]), array([246.29508589]), array([242.14325366]), array([238.40669454]), array([245.43750072]), array([245.70418992]), array([233.38395836]), array([248.15208868]), array([230.84243752]), array([235.12400217]), array([240.76277895]), array([245.87546459]), array([218.8073519]), array([230.96294369]), array([249.60066786]), array([241.93155875]), array([255.09729885]), array([256.56775187]), array([244.1974088]), array([256.43158697]), array([245.49005003]), array([226.39162573]), array([223.89768869]), array([244.77544141]), array([246.01873981]), array([218.14474478]), array([231.70102722]), array([237.12888975]), array([236.11163228]), array([226.66871922]), array([234.76953789]), array([244.02337088]), array([208.78464089]), array([247.25842288]), array([229.3863007]), array([245.94066932]), array([228.12300679]), array([249.72309117]), array([235.15966348]), array([233.68116513]), array([234.02803111]), array([227.62066479]), array([231.0187208]), array([223.04123028]), array([239.63034568]), array([231.12807571]), array([242.09471494]), array([194.38942599]), array([254.91010367]), array([244.2081423]), array([237.25470206]), array([251.80563017]), array([256.43422374]), array([248.74987227]), array([240.67553145]), array([236.24480194]), array([231.7929591]), array([254.24713276]), array([244.48250424]), array([242.37541957])]
GA[array([0.]), array([142.35317242]), array([158.80784047]), array([168.50859413]), array([180.01094984]), array([183.25197749]), array([188.49816649]), array([203.99224921]), array([210.6501953]), array([216.91199091]), array([233.30873607]), array([200.20018826]), array([194.50016273]), array([228.33252615]), array([218.47225157]), array([226.47203177]), array([232.97847158]), array([241.61710705]), array([215.34077187]), array([207.07710816]), array([233.26187]), array([228.35159735]), array([220.409291]), array([225.25861288]), array([243.3207005]), array([223.15741983]), array([240.74075088]), array([239.45735954]), array([226.83092054]), array([234.73764805]), array([216.53776332]), array([237.00876374]), array([255.48713431]), array([230.76845762]), array([236.14509236]), array([245.31808347]), array([226.69358902]), array([244.73559351]), array([232.01547331]), array([225.26730058]), array([236.39362861]), array([220.86475396]), array([235.08731477]), array([239.27267358]), array([214.99115319]), array([216.9985025]), array([240.04685191]), array([223.92981073]), array([219.54055015]), array([238.65860465]), array([227.89732962]), array([241.08145767]), array([241.91611211]), array([251.51240113]), array([238.02805481]), array([233.21181341]), array([214.07904899]), array([222.85119822]), array([257.31261827]), array([242.62559191]), array([241.4665372]), array([221.13148544]), array([235.19873906]), array([246.02419592]), array([198.86425524]), array([237.83935336]), array([239.68483556]), array([224.46557063]), array([233.30584231]), array([226.81427714]), array([222.10990809]), array([216.47478718]), array([234.21123631]), array([233.5294701]), array([231.23097596]), array([253.94312907]), array([237.29258128]), array([239.00104617]), array([230.9742322]), array([245.80785289]), array([233.43384219]), array([221.27013647]), array([241.48174375]), array([248.10528692]), array([233.39923191]), array([215.02831613]), array([224.01635147]), array([229.90930917]), array([241.96754947]), array([232.78783238]), array([234.72898966]), array([237.60818676]), array([220.74461475]), array([238.74430993]), array([232.52736073]), array([244.05288296]), array([246.33868537]), array([240.34264326]), array([235.63323027]), array([247.6557833]), array([242.21347289]), array([229.48465303]), array([245.76224953]), array([238.95018662]), array([234.77310301]), array([247.5267512]), array([238.84795571]), array([237.24316622]), array([243.86994022]), array([197.3623334]), array([234.12514268]), array([262.54937267]), array([248.14482292]), array([247.17129036]), array([242.17082862]), array([220.30139176]), array([225.60923402]), array([243.53749667]), array([235.3601106]), array([231.71783787]), array([251.90092917]), array([238.5639107]), array([240.90760796]), array([245.85722132]), array([252.74277785]), array([246.48167684]), array([238.11397449]), array([215.83384974]), array([238.36760275]), array([243.39601753]), array([227.79586549]), array([245.00865123]), array([218.61289077]), array([266.10795193]), array([244.16959579]), array([252.84887993]), array([237.3277518]), array([224.01248034]), array([251.23605769]), array([233.16851762]), array([247.80492397]), array([245.06005571]), array([242.27249524]), array([241.48496707]), array([244.66175936]), array([244.8368969]), array([237.22205983]), array([248.8947825]), array([232.09495149]), array([236.02340549]), array([241.25886482]), array([247.59169134]), array([220.0685331]), array([229.72599423]), array([247.3729077]), array([241.92063915]), array([256.73972621]), array([256.52214283]), array([244.99678293]), array([255.28408099]), array([247.43534827]), array([231.86050398]), array([224.38923717]), array([244.36244457]), array([247.52896402]), array([217.48021479]), array([228.10529152]), array([234.33564011]), array([237.4738719]), array([226.06033988]), array([234.81533664]), array([243.78405811]), array([206.83483058]), array([244.07704913]), array([230.03764957]), array([244.6058742]), array([230.06615966]), array([248.11032351]), array([234.7577224]), array([233.94892975]), array([235.23193824]), array([231.107315]), array([229.18766589]), array([224.85690165]), array([240.63139317]), array([229.24847567]), array([240.99865757]), array([193.8341224]), array([254.01030048]), array([242.2439394]), array([235.22923048]), array([251.4230213]), array([255.84292702]), array([248.74904131]), array([238.11179964]), array([235.61849312]), array([232.24090396]), array([253.03312795]), array([242.59416146]), array([244.11732546])]
optimal[]
time[15327.493663072586, 275.6610116958618, 1897.9493298530579, 1886.3870916366577]

==> Data_/graphdata_qixin_new2.txt <==
n=200	
1.5-meta[array([0.]), array([143.37852285]), array([168.80980423]), array([176.93022421]), array([189.87426298]), array([189.80907595]), array([199.07338029]), array([218.84960695]), array([222.96808523]), array([230.3033053]), array([243.24554731]), array([217.08082597]), array([207.36003243]), array([236.7895787]), array([225.53610516]), array([239.23123876]), array([241.06636702]), array([248.60204334]), array([216.73827983]), array([213.08241084]), array([238.87150843]), array([237.23474286]), array([226.33228561]), array([232.92118289]), array([250.00287959]), array([232.23803571]), array([245.36938177]), array([243.83590643]), array([233.05055232]), array([239.60830898]), array([222.5980372]), array([240.69638285]), array([253.9018846]), array([233.60802494]), array([240.57489699]), array([246.90445418]), array([228.41807427]), array([248.6504167]), array([235.41959126]), array([227.69031804]), array([240.88223573]), array([224.08741134]), array([242.18255668]), array([243.30142679]), array([218.42508294]), array([218.53095473]), array([243.32968196]), array([230.34295073]), array([223.09033848]), array([241.38570142]), array([228.98366379]), array([243.9985464]), array([242.07220134]), array([255.17706783]), array([239.55292053]), array([237.41886714]), array([214.40777627]), array([224.73293921]), array([260.27803437]), array([243.02796899]), array([241.60436944]), array([220.53679266]), array([235.37854204]), array([248.19035542]), array([200.9464368]), array([238.27924805]), array([241.41638126]), array([226.7613366]), array([239.09024358]), array([230.98701903]), array([223.45256387]), array([220.04054876]), array([237.84681739]), array([233.01096496]), array([232.92978482]), array([256.13519869]), array([239.97149702]), array([238.48129454]), array([226.14775794]), array([245.53549858]), array([229.47249191]), array([228.34382687]), array([240.11004821]), array([245.83116893]), array([236.64856154]), array([214.99381571]), array([226.90847287]), array([229.20787119]), array([243.52890415]), array([232.15222339]), array([232.51811886]), array([235.53656862]), array([220.9394203]), array([240.70098576]), array([232.31934986]), array([244.67176456]), array([248.63378651]), array([239.62568066]), array([235.00855089]), array([249.64221174]), array([243.92597866]), array([229.32099775]), array([246.61055032]), array([236.66699184]), array([233.78248636]), array([245.67518061]), array([237.95063164]), array([243.0203114]), array([242.70676888]), array([199.87187154]), array([232.62579198]), array([262.14423653]), array([250.90080778]), array([249.79065925]), array([245.15484552]), array([223.92441198]), array([223.56902201]), array([243.93664224]), array([238.38500922]), array([232.78313146]), array([255.08176069]), array([238.98384312]), array([241.64131522]), array([247.3182813]), array([252.13896209]), array([248.46241957]), array([241.60411651]), array([212.46914336]), array([235.31064379]), array([243.38870001]), array([227.68220109]), array([247.3408575]), array([220.2687598]), array([266.67838213]), array([242.60624158]), array([253.47337468]), array([243.3323213]), array([224.37520818]), array([253.52240896]), array([229.43663454]), array([244.07512855]), array([247.46228526]), array([241.02402936]), array([237.04624664]), array([246.76579623]), array([247.89725848]), array([236.39245169]), array([249.25356969]), array([231.55105981]), array([236.0673192]), array([239.77888986]), array([246.24098916]), array([217.52558304]), array([231.2878087]), array([249.82732212]), array([243.44079762]), array([254.96645773]), array([256.94241738]), array([244.4052438]), array([256.17726081]), array([246.33518004]), array([227.23818281]), array([224.00556864]), array([246.1230203]), array([245.87108261]), array([218.99307725]), array([233.33600933]), array([239.05815204]), array([234.12082353]), array([230.65785679]), array([234.93487563]), array([244.84216635]), array([209.5727584]), array([248.7307917]), array([229.89126936]), array([247.30341082]), array([226.28289175]), array([250.0786409]), array([234.91976444]), array([232.21896022]), array([233.47198824]), array([226.3990585]), array([230.76645034]), array([222.3900213]), array([241.48598216]), array([231.15671444]), array([242.31664417]), array([193.58557364]), array([255.40812068]), array([245.48921127]), array([238.0085439]), array([249.98423423]), array([256.36635591]), array([250.13975567]), array([241.78395244]), array([234.02371016]), array([230.10934939]), array([254.90877081]), array([245.39234753]), array([242.64571732])]
mono[array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([0.]), array([233.82781394]), array([215.07867302]), array([225.15425848]), array([227.75085307]), array([214.94689233]), array([222.78408663]), array([206.5277651]), array([226.94879018]), array([241.8294751]), array([216.20658654]), array([220.89948773]), array([229.43556137]), array([214.95256938]), array([236.24954105]), array([219.40539159]), array([214.71518412]), array([226.18279903]), array([209.08273518]), array([223.1994434]), array([227.41808176]), array([205.20788848]), array([203.53297006]), array([227.91865627]), array([214.28039033]), array([216.99497449]), array([233.86122725]), array([223.35985635]), array([237.33975378]), array([237.68683758]), array([247.83238079]), array([233.56027305]), array([229.22880909]), array([208.05176151]), array([217.6214725]), array([251.99048578]), array([235.72619112]), array([233.7498272]), array([214.6129335]), array([225.16054793]), array([239.01926888]), array([194.65562296]), array([234.22385075]), array([233.99154196]), array([220.4039108]), array([226.94305572]), array([223.13691334]), array([216.20402643]), array([211.6940053]), array([229.81788174]), array([226.66108511]), array([229.09155861]), array([251.41488985]), array([233.54316134]), array([234.21718749]), array([221.2736508]), array([241.91565809]), array([225.10737099]), array([216.42511096]), array([238.39987606]), array([242.33937287]), array([230.97485421]), array([210.25205271]), array([220.84726521]), array([223.2149854]), array([239.80844157]), array([226.75938991]), array([229.16681139]), array([230.07024587]), array([212.6216652]), array([239.2867885]), array([228.46045535]), array([240.13993715]), array([244.52759822]), array([237.48096797]), array([233.45489643]), array([246.1216719]), array([240.55217865]), array([227.66626724]), array([242.76816991]), array([231.75770526]), array([229.56833519]), array([244.12158411]), array([232.40846605]), array([233.11164776]), array([240.58508462]), array([192.52407668]), array([228.28877643]), array([258.4453569]), array([247.68375911]), array([248.38559947]), array([241.5633725]), array([222.24871349]), array([220.51925587]), array([239.81944787]), array([233.67163283]), array([227.37373718]), array([250.03639272]), array([235.19656752]), array([237.43079555]), array([242.05860871]), array([248.87332079]), array([245.79791783]), array([236.6646465]), array([209.36245036]), array([232.69056285]), array([244.23066825]), array([226.12384378]), array([242.75269686]), array([218.89858148]), array([263.16910441]), array([237.83298033]), array([252.51107423]), array([240.36357259]), array([221.11894618]), array([249.51695547]), array([221.92843867]), array([238.4830351]), array([245.30518178]), array([235.54688784]), array([235.7110925]), array([243.42435775]), array([245.48767635]), array([231.39342019]), array([245.82624781]), array([229.22711019]), array([227.5577308]), array([236.97954489]), array([239.52223886]), array([215.96539446]), array([228.37649602]), array([242.77372848]), array([241.78759288]), array([250.60637035]), array([252.62474844]), array([239.37240682]), array([253.39838466]), array([240.95305415]), array([222.6133763]), array([220.66163761]), array([239.87934492]), array([241.51500166]), array([215.45832132]), array([230.01820785]), array([236.95377521]), array([232.90522491]), array([224.11762827]), array([228.58794799]), array([241.61102989]), array([209.51590133]), array([244.1908244]), array([228.47166272]), array([246.24918845]), array([223.90273249]), array([248.34149763]), array([232.79814708]), array([229.77454217]), array([231.7300884]), array([224.88971033]), array([225.77865189]), array([222.47849754]), array([236.91371352]), array([227.48359447]), array([235.84058453]), array([190.6820492]), array([252.62914838]), array([242.35317647]), array([236.71311858]), array([242.1818925]), array([256.24730793]), array([250.00378889]), array([240.02383977]), array([233.44061028]), array([230.44227289]), array([252.14069166]), array([244.59323323]), array([240.9651697])]
Boosting_GA[array([0.]), array([114.36537709]), array([146.60450392]), array([162.4451403]), array([178.47767552]), array([179.70638955]), array([186.64053792]), array([205.72023514]), array([211.60134719]), array([217.03655827]), array([231.98852081]), array([206.13372634]), array([196.35401469]), array([230.56771121]), array([219.44065127]), array([231.34787617]), array([235.08951325]), array([243.28537377]), array([212.95931441]), array([209.28411828]), array([236.19313085]), array([232.20208919]), array([223.89381039]), array([229.61774492]), array([247.34906722]), array([227.7907732]), array([243.01792413]), array([241.04837015]), array([231.96076707]), array([238.23870109]), array([219.63152818]), array([240.5734252]), array([254.20547979]), array([232.61974222]), array([239.14980074]), array([245.96464387]), array([227.22575388]), array([247.37410992]), array([234.33289781]), array([228.31399711]), array([239.55814896]), array([222.90892129]), array([240.28874658]), array([241.47219351]), array([217.06378578]), array([217.46138663]), array([242.38860288]), array([227.3325577]), array([223.653963]), array([240.38956004]), array([229.03037053]), array([243.00913951]), array([243.27882847]), array([253.66131668]), array([239.27443885]), array([235.36666025]), array([214.27073523]), array([224.49268356]), array([259.12000912]), array([242.76538494]), array([242.47929072]), array([219.95785003]), array([235.45613651]), array([248.18549444]), array([199.60799988]), array([237.84580313]), array([242.02166651]), array([226.03008098]), array([237.32389772]), array([230.23699326]), array([222.67214534]), array([219.47997035]), array([236.04761741]), array([233.11076426]), array([231.30295076]), array([255.95575024]), array([238.86847295]), array([238.47859261]), array([228.02864952]), array([246.26475591]), array([231.32551113]), array([225.40449636]), array([240.40750419]), array([246.43784031]), array([234.62251483]), array([214.7389304]), array([224.84856085]), array([230.18976119]), array([242.77419357]), array([233.05738106]), array([232.52542853]), array([235.78842207]), array([220.30825612]), array([240.16133938]), array([231.65154168]), array([243.60504471]), array([247.25131329]), array([239.14920477]), array([235.06753531]), array([248.11531882]), array([242.44169938]), array([228.36733544]), array([245.34656596]), array([236.7334005]), array([233.79083944]), array([245.90890889]), array([237.10529044]), array([240.06915357]), array([243.44746024]), array([199.29369007]), array([234.10223438]), array([261.48658589]), array([249.70225228]), array([249.29240102]), array([243.78225008]), array([223.03119219]), array([223.07454755]), array([244.07783148]), array([237.6900693]), array([231.23840322]), array([254.02684426]), array([237.06277337]), array([242.05878081]), array([246.51406376]), array([251.45120923]), array([247.83676074]), array([241.1148735]), array([212.52725686]), array([235.89669511]), array([243.05808192]), array([227.00906731]), array([246.81283411]), array([220.26176813]), array([265.42986025]), array([242.31504684]), array([252.79433228]), array([240.50506847]), array([224.80740484]), array([252.67911255]), array([230.04128104]), array([244.87752657]), array([245.87354512]), array([240.77731]), array([236.69657474]), array([245.68194548]), array([246.62624126]), array([235.87313911]), array([249.04490565]), array([230.98818923]), array([234.86170872]), array([240.32495896]), array([246.01140521]), array([217.55875118]), array([230.0619499]), array([248.2542914]), array([243.04319863]), array([254.83004101]), array([256.19093262]), array([244.5039234]), array([255.49318852]), array([245.74926158]), array([229.60980647]), array([224.48856711]), array([245.24090766]), array([246.22384883]), array([218.76453859]), array([231.27348886]), array([237.48611541]), array([235.04243406]), array([228.71585496]), array([234.93498735]), array([244.28078984]), array([208.87532263]), array([247.47820499]), array([229.70868037]), array([246.15397608]), array([228.74235935]), array([249.80803187]), array([234.41318331]), array([231.87076948]), array([234.71471216]), array([227.18192286]), array([230.8941973]), array([223.28108033]), array([240.79796809]), array([231.4715699]), array([242.25147206]), array([193.01271316]), array([254.74901996]), array([244.34418532]), array([236.97217533]), array([252.3671948]), array([255.70509074]), array([249.15650621]), array([241.14493509]), array([235.76897118]), array([229.85435571]), array([254.1448537]), array([244.80657488]), array([243.47462246])]
GA[array([0.]), array([142.27412998]), array([161.46868825]), array([168.22602668]), array([182.3377379]), array([182.48549635]), array([189.82578197]), array([205.09055396]), array([211.83972777]), array([215.82825354]), array([230.66295332]), array([203.28879742]), array([193.76081688]), array([226.63666436]), array([217.45038081]), array([227.39179847]), array([233.49653962]), array([240.14845386]), array([210.05065612]), array([207.08078438]), array([234.32283006]), array([227.10093201]), array([220.91923979]), array([226.83965428]), array([244.28961664]), array([223.74688689]), array([239.91535683]), array([238.62398813]), array([227.74245175]), array([234.88791184]), array([218.0029111]), array([236.46790417]), array([254.59477775]), array([231.39685289]), array([237.19025128]), array([244.49073659]), array([223.57263094]), array([243.60909239]), array([230.73511132]), array([226.9872097]), array([236.55124097]), array([221.18080093]), array([236.05307403]), array([239.06606197]), array([215.47643064]), array([216.60346417]), array([240.9028053]), array([224.89868139]), array([220.95564941]), array([238.50076835]), array([227.75449624]), array([241.41751885]), array([242.36729955]), array([251.04892418]), array([237.93825009]), array([233.79170237]), array([214.68622593]), array([222.71739963]), array([257.9744608]), array([243.87807755]), array([241.5035822]), array([221.40680356]), array([237.86131462]), array([245.6309255]), array([199.74391176]), array([237.15368359]), array([240.1201439]), array([224.90463415]), array([232.22577772]), array([227.60774591]), array([221.92158017]), array([216.86759087]), array([234.51667794]), array([231.60436577]), array([230.56663271]), array([254.5702441]), array([238.42051261]), array([239.59271323]), array([230.62622022]), array([245.33664109]), array([234.12001879]), array([221.55537783]), array([240.85529267]), array([247.85174155]), array([234.16729407]), array([214.36297475]), array([223.07095475]), array([230.71535378]), array([240.94347367]), array([233.1049363]), array([233.74266222]), array([237.95718891]), array([220.50808702]), array([239.21822279]), array([232.69245473]), array([242.9578314]), array([245.70441737]), array([240.38587519]), array([235.3947879]), array([247.08766742]), array([241.8294422]), array([229.01860037]), array([245.06225361]), array([239.26628874]), array([234.03922364]), array([247.78568241]), array([238.86931401]), array([236.66855812]), array([243.66596242]), array([196.38715014]), array([234.50049508]), array([262.20493181]), array([248.00593891]), array([248.15041868]), array([241.19377613]), array([220.84637506]), array([224.0352006]), array([243.13354596]), array([236.35276457]), array([230.2318944]), array([252.42128838]), array([238.52530007]), array([241.2479464]), array([245.54609553]), array([252.06093731]), array([247.7006135]), array([238.39890745]), array([216.54242325]), array([237.97986688]), array([242.92431527]), array([227.54307865]), array([244.88824594]), array([219.0773317]), array([265.6522224]), array([243.89483753]), array([254.38096639]), array([238.03363813]), array([224.45374768]), array([251.23542808]), array([233.79343383]), array([247.1505327]), array([244.68545738]), array([242.17005415]), array([241.33414527]), array([245.02942596]), array([245.23410783]), array([238.48196564]), array([249.03789646]), array([232.32173717]), array([234.53575605]), array([242.04255694]), array([248.31443452]), array([219.47449501]), array([229.57369944]), array([247.1392178]), array([239.74550251]), array([255.81294478]), array([256.36698863]), array([245.15553742]), array([255.37907406]), array([248.13248234]), array([232.48468164]), array([225.03213084]), array([245.57213631]), array([247.56186812]), array([217.74137628]), array([227.9883353]), array([235.52381224]), array([236.6420993]), array([225.93782922]), array([235.04043304]), array([243.89139061]), array([207.81052265]), array([244.1641387]), array([229.42044427]), array([244.37965605]), array([232.9070717]), array([248.10718995]), array([234.21872828]), array([233.13219624]), array([235.73873835]), array([230.93244163]), array([229.79297997]), array([223.96179234]), array([242.6600585]), array([229.08292395]), array([240.77957804]), array([192.9830238]), array([254.34694957]), array([242.45976503]), array([234.88423619]), array([249.87304167]), array([256.09524801]), array([249.42171078]), array([238.31652135]), array([234.17931469]), array([229.95952733]), array([253.10912885]), array([243.30867849]), array([243.61937128])]
optimal[]
time[15398.080076694489, 264.0404357910156, 1885.7285673618317, 1874.38640666008]
